Stability Analysis and Intervention Strategies on a Coupled SIS Epidemic Model with Polar Opinion Dynamics

This paper investigates the spread of infectious diseases within a networked community by integrating epidemic transmission and public opinion dynamics. We propose a novel discrete-time networked SIS (Susceptible-Infectious-Susceptible) epidemic model coupled with opinion dynamics that includes stubborn agents with biased views. The model captures the interplay between perceived and actual epidemic severity, offering insights into epidemic dynamics in socially interconnected environments. We introduce the SIS-opinion reproduction number to assess epidemic severity and analyze conditions for disease eradication and the global stability of endemic equilibria. Additionally, we explore opinion-based intervention strategies, providing a framework for policymakers to design effective prevention measures. Numerical examples are provided to illustrate our theoretical findings and the model's practical implications.

==> Biography/Qiulin_Xu_biography.txt <==
Qiulin Xu received the B.E. degree in automation from the School of Artificial Intelligence and Automation, Huazhong University of Science and Technology, Wuhan, China, in 2019, and the M.E. degree in control engineering from the Department of Automation, University of Science and Technology of China, Hefei, China, in 2022. He is currently working toward the Ph.D degree in artificial intelligence with the Tokyo Institute of Technology, Yokohama, Japan. His current research interests include cyber-physical systems security, event-based state estimation, epidemic modeling and control, and social networks.

==> Biography/bio_ishii.txt <==
Hideaki Ishii (M'02-SM'12-F'21) received the
M.Eng.\ degree in applied systems science from
Kyoto University, Kyoto, Japan, in 1998, and the
Ph.D. degree in electrical and computer engineering
from the University of Toronto, Toronto,
ON, Canada, in 2002. He was a Postdoctoral Research
Associate with the Coordinated Science
Laboratory at the University of Illinois at Urbana-Champaign,
Urbana, IL, USA, from 2001 to
2004, and a Research Associate with the Department
of Information Physics and Computing,
The University of Tokyo, Tokyo, Japan, from 2004 to 2007.
Currently, he is a Professor at the Department of Computer Science,
Tokyo Institute of Technology, Yokohama, Japan.
He was a Humboldt Research Fellow at the University of Stuttgart
in 2014--2015. He has also held visiting positions at CNR-IEIIT at
the Politecnico di Torino, the Technical University of Berlin, and
the City University of Hong Kong. His research interests
include networked control systems, multiagent systems, distributed algorithms,
and cyber-security of control systems.

Dr.~Ishii has served as an Associate Editor for Automatica, 
the IEEE Control Systems Letters, the IEEE Transactions on Automatic Control, 
the IEEE Transactions on Control of Network Systems,
and the Mathematics of Control, Signals, and Systems.
He was a Vice President for the IEEE Control Systems Society (CSS) in 2022--2023 
and an elected member of the IEEE CSS Board of Governors in 2014--2016. 
He was the Chair of the IFAC Coordinating Committee on Systems and
Signals in 2017--2023 and the Chair of the IFAC Technical Committee
on Networked Systems for 2011--2017. 
He served as the IPC Chair for the IFAC World Congress 2023 held in Yokohama, Japan.
He received the IEEE Control Systems Magazine Outstanding Paper
Award in 2015. Dr.~Ishii is an IEEE Fellow.

